Coupled oscillators model for hybridized optical phonon modes in contacting nanosized particles and quantum dot molecules

Modification of optical phonon spectra in contacting nanoparticles as compared to the single ones is studied. Optical phonons in dielectric and semiconducting particles obey the Euclidean metric Klein-Fock-Gordon equation with Dirichlet boundary conditions. The latter is supposed to be solved numerically for manifolds of interpenetrating spheres. It is proposed to replace this problem with the simpler-to-solve coupled oscillators model (COM), where an oscillator is attributed to each phonon mode of a particle and the particles overlap leads to appearance of additional couplings for these oscillators with the magnitude proportional to the overlapped volume. For not too big overlaps this model describes solutions of the original eigenvalue problem on a good level of accuracy. In particular, it works beyond isotropic s modes, which has been demonstrated for p modes in dimer and also for tetramer. It is proposed to apply COM for the description of recently manufactured dimer nanoparticles and quantum dots. The obtained results are in agreement with the dynamical matrix method for optical phonons in nanodiamonds. The latter is used to demonstrate that the van der Waals contacts between faceted particles lead to very small modifications of the optical phonon spectra, which therefore could be neglected when discussing the propagation of vibrational excitations via a nanopowder. The possibility to distinguish between dimerized and size-distributed single particles from their Raman spectra is also considered.

==> tmp.txt <==
\documentclass{article}
\usepackage[utf8]{inputenc}
\usepackage{amsmath} 
\usepackage{graphicx}

\newcommand{\m}{\mathbf}
\newcommand{\h}{\hat}
\renewcommand{\c}{\cdot}
\renewcommand{\o}{\omega}
\renewcommand{\t}{\theta}
\newcommand{\be}{\begin{eqnarray}}
\newcommand{\ee}{\end{eqnarray}}
\newcommand{\nn}{\nonumber}

\bibliographystyle{IEEEtran}



\title{Optical phonon hybridization and Raman spectra of quantum dot molecules and nanoparticle dimers}
\author{Authors}
\date{September 2021}









%=============================================================================================================================



For weakly interacting particles ($k\ll K$ and/or $a_0\ll L$) the approximate form for the eigenvalues of attaching particles can be found using the perturbation theory resembling the tight-binding approach for two atom molecules in quantum mechanics (see Eq. 8 in Ref. \cite{pettifor2011tight}). One can write the Dynamical matrix for interacting particles as

\begin{equation}
    M = M_0 + \delta \cdot \left( \frac{k}{K} \right),
\end{equation}
where $DM_0$ corresponds to the two particles with the interaction switched off. The reduced 6 by 6 ''Hamiltonian`` in the basis of 6 highest modes (3 polarizations in each of 2 particles enumerated by index $i=1..6$) writes as

\begin{equation}
    H_{ij} = r_i . M . r_j
\end{equation}
In the equation above indices $p$ and $q$ for the eigenvector element are omitted, using the full notation one could write $p_i \equiv p_{i,pq}$. The estimated 6 frequencies of these modes can be derized from

\begin{equation}
    H \psi_i = \omega_i^2 \psi_i
\end{equation}



%===============================================================================================================================






















Particular interest exists for porous materials because of their adsorption capacity for biomolecules and dyes (which is crucial for biomedical applications), and perspectives for catalysis due to developed surface. From the theoretical point of view the similar Raman spectra behavior and optical phonon properties are expected for tight nanoparticles aggregates. Such example is the agglomerates of detonation nanodiamonds, likely to have the covalent nature of interparticle binding \cite{dideikin2017rehybridization}.

In the porous materials the effect of phonon confinement (like in isolated nanoparticles) is expected to take place. The nodes in porous materials can be associated with nanoparticles in tight contact. At the language of disordered media, the Anderson localization will take place in this systems. At the same time for large enough interaction between particles (nodes), the emergence of propagating modes is possible. Also the particle-particle intraction can result in the shift of optical phonon peak enregy (and thus in the Raman peak position) as well as in the Raman peak broadening.


To understand the interaction of the system of interacting particles in contact or the network of connected nodes presenting the porous media (in fact to write the Hamiltonian) the basic construction brick is the system of the two contacting particles.




\subsection{Hamiltonian for many particles. Simulations and theory}

For two interacting particles with the accounted two vibrations levels in each particle, Hamiltonian can be written as

\begin{equation}
H = \begin{bmatrix}
\omega_{11} & 0 & K_{11;21} & K_{11;22} \\
0 & \omega_{12} & K_{12;21} & K_{12;22} \\
K_{11;21} & K_{12;21} &\omega_{21} & 0 \\
K_{11;22} & K_{12;22} & 0 & \omega_{22} 
\end{bmatrix}
\end{equation}

In the same manner Hamiltonian $H$ can be constructed for arbitrary number of particles in contact (in an aggregate). The level structure of the aggregate (energies and eigenfunctions) can be obtained from the matrix eigenvalue problem

\begin{equation}
HV = \lambda V.
\end{equation}

The dimensions of this Hamiltonian is $(N_{\rm part}\cdot N_{\rm lev}) \times (N_{\rm part}\cdot N_{\rm lev})$, where $N_{\rm part}$ is a number of particles in the aggregte and $N_{\rm lev}$ is a number of taken into account vibrational levels in each particle.

The eigenvector element $V_{\nu ij} \equiv V_{\nu}((i-1)\times N_{\rm lev}+j)$ shows the amplitude and phase of $j$-th vibrational level at $i$-th particle for $\nu$-th collective mode in the aggregate.

As it was shown previously \cite{ourDMM,ourEKFG}, contribution to the single-nanoparticle Raman spectrum from its highest in frequency vibrational level (mode) is much higher than the contribution from other modes. It means that to derive the Raman signal of a $\nu$-th \textit{collective mode} for nanoparticles \textit{in contact}, it is necessary to sum over all particles the eigenvctor elements, corresponding to the highest level. According to the described above construction of the Hamiltonian it is necessary to take every $N_{\rm lev}$-th element. Finally the structure factor of the $\nu$-th mode writes as:
\begin{equation}
    I_{\nu} = \sum_{i=1}^{N^{(\rm part)}} L_i^3 \cdot V_{\nu}((i-1)\times N_{\rm lev}+1).
\end{equation}
In the equation above the fact that scattering intensity is proportional to nanoparticle volume is reflected. Raman spectra writes as a sum of contributions centered at the frequencies $\omega_\nu$ of all aggregate modes $\nu$ with the weights of scattering structure factors.


\begin{equation} \label{I1}
I (\omega) \propto \sum_\nu   \frac{I_\nu \Gamma}{(\omega - \omega_\nu)^2 + \Gamma^2},
\end{equation}
where $\Gamma$ is a linewidth of a single-particle optical phonon line. In practice, it is either instrumental broadening or corresponds to some intrinsic phonon damping mechanism like three-phonon scattering. It should not be confused with the disorder-induced linewidth, which in fact a superposition of narrow peaks from all particles each having the specific vibrational frequencies. This frequencies however obey the statistical description close to one for propagating phonons in bulk material with the same disorder. Theoretically it was shown using the Green's function formalism.

The very informative quantity to analyze the localization of the states in the disordered systems is the inverse participation ration (IPR). Due to the many-level structure of each site (particle) the IPR can be calculated separately for each of the considered vibrational levels:

\begin{equation}
    {\rm IPR}_j =\sum_{i=1}^{N_{\rm part}} |V_{\nu}((i-1)\times N_{\rm lev}+j)|^4.
\end{equation}

The conventional IPR writes as

\begin{equation}
     {\rm IPR}= \sum_{1=1}^{N_{\rm lev}}  {\rm IPR}_j
\end{equation}

The standard normalization $\sum_{ij} |V_{\nu ij}|^2 = 1$ is assumed.

\subsection{Results}

Aggregate was modelled as a particles arranged in cubic lattice of $N_L \times N_L\times N_L$ size. Coupling constants $K_{ij,kl}$ were chosen randomly from the range $0..u_{ij,kl}$, where

\begin{equation}
    u_{ij,kl} = {\rm min}\{K_{\rm nei}, (\omega_0-\omega_{ij})/a, (\omega_0-\omega_{kl})/a \}
\end{equation}

This procedure is applied in order to restrict the eigenvalues at the level of $\omega_0=$1333 cm$^{-1}$, which is the highest possible frequency of optical phonon. The restricting coefficient $a$ was taken as $a = 8.0$

Fig. \ref{Fig_variousKnei} shows the spectrum of an aggregate 11x11x11 particles for various $K_{\rm nei}$ parameters. 

\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=12.cm]{fig3.pdf}
  \caption{Raman spectra of nanodiamond aggregate with various interaction strength between nanoparticles given by $K_{\rm nei}$. The initial nanoparticle size distribution has mean value 3 nm and deviation 1 nm. 5 upper vibrational levels are taken except the cyan curve. Black curve is for the  case with no particle-particle contact. The employed procrdure for $V_{ij,kl}$ sufficiently effectively prevents the unphysical energies above 1333 cm$^{-1}$}
\label{Fig_variousKnei}
\end{figure}

In Fig. \ref{Fig_variousKnei} the spectrum of noninteracting nanopaticles (black curve) is already broadened due to scatter in size  3$\pm$1 nm. As it was outlined above, the considered previously \cite{our3,our4} contribution to the linewidth from lattice impurities acts in the same manner. To be precise, due to the scatter in vibrational mode energies of various disorder realizations. Here we do not include this mechanism.

Fig. XXX shows the IPR of various modes for $K_{\rm nei}=5.0$. One can see the three well separated domains. The highest in energies eigenvectors have low IPR and are delocalized. They resemble the standing waves. They involve large amount of vibrating particles and thus have strong Raman signal. Then the band of localized states starts, which is seen by the IPR approaching 1. After this band 


Fig. \ref{Fig_eigenfunctions} shows the eigenfunctions of some of the modes..



\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=12.cm]{fig4.pdf}
  \caption{Eigenfuncions of vibrations in agglomerate. Section of agglomerate thought the highest in magnitude point of eigenvector. The frequencies of eigenvalues are 1333cm-1, 1332.8 cm-1 and 1329.9 cm-1. $V_{\rm nei} = 0.8 cm-1$ and other parameters are like from Fig. 3.}
\label{Fig_eigenfunctions}
\end{figure}


\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=12.cm]{fig5.pdf}
  \caption{Raman spectra of nanodiamond aggregate with various interaction strength of nanoparticles given by $K_{\rm nei}$. Restricting coefficient was taken $a\gg1$ so $K_{ij;kl}$ was taken randomly from the range 0..$K_{\rm nei}$.}
\label{Fig_variousKnei_NOrestrict}
\end{figure}





\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
\includegraphics[width=12.cm]{Fig6.pdf}
  \caption{Raman spectra of 16 particles of $\approx1.2$~nm in size in tight aggregate and without interaction. The result is obtained using the fully atomistic DMM-BPM. The penetration depth of particles in agglomerate is given in the percents of radius. Averaging over 22 aggregates is done.}
\label{Fig_spectra16DMMBPM}
\end{figure}




\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=6.cm]{7a.png}\includegraphics[width=6.cm]{7b.png}
  \caption{Two vibratonal modes of an aggregate of 16 particles $\approx 1.2$~nm in size obtained within the DMM-BPM approach. Intensity of color is proportional to atomic displacement ${\bf r}_i$. Blue and red colors are for $>$0 and $<$0 projections of atomic displacement on mean displacement for all atoms. Panel a) (left) is for high Raman intensity mode and panel b) (right) is for the mode with low Raman intensity.}
\label{Fig_eigenfunctions16DMMBPM}
\end{figure}




\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=12.cm]{fig8.pdf}
  \caption{IPR, Raman spectra (of interacting particles in contact and free particles) and DOS of 11x11x11 aggregate of $\approx$1.2~nm nanoparticles. Interacting constants are given by $K_{\rm nei}=2.0$~cm$^{-1}$ without additional restrictions.}
\label{Fig_eigenfunctions16DMMBPM}
\end{figure}










\section{Time-domain simulations}


The in time solution of 

 \begin{equation}\label{DM_time}
M  \frac{\partial^2}{\partial t^2} r_{i, \alpha} = \sum_{j=1}^{N} \sum_{\beta =x,y,z} \frac{\partial^2 \Phi({{\bf r}_1,{\bf r}_2}...)}{ \partial r_{j, \alpha} \partial \, r_{j, \beta}} r_{j, \beta},
\end{equation}
is performed with specific initial conditions. Initially 2 coupled particles of approx. 1.2 nm are taken (frequency of this joint figure is 1307.0 cm-1). They are divided into two particles with close but still slightly different frequencies of $\omega_{11}=$1303.1 cm-1 and $\omega_{21}=$1303.4 cm-1. Fig. \ref{Fig_md_initial} shows initial condition for running the simulation (eigenvalue of one particle).

Fig. \ref{Fig_md_ontime} shows initial condition for running the simulation (eigenvalue of one particle).

\begin{equation}
H = \begin{bmatrix}
\omega_{11} & K_{11;21} \\
K_{11;21} & \omega_{21} &\\
\end{bmatrix}
\end{equation}

One sees that frequency of the joint figure 1307.0 cm-1 corresponds to 4.0 cm-1 off-diagonal matrix element.

Now some estimations. 1303.1/4.0 is very close to 7788/20.9, where 7788 is period of beats for 2nd eigfunction, see Fig. \ref{Fig_md_ontime}. Other eigenfunctions seem to be coupled weakly possibly due to polarization of optical phonon with respect to plane of contact. Probably 2nd eigenfunction involves stretching of bonds, more rigid then bending.

\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=12.cm]{fig_md_ev.png}
  \caption{Eigenvalues of 2x2 hamiltonian as a function of $K_{11;21}$ amplitude in cm-1. \label{Fig_md2x2}}

\end{figure}


\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=12.cm]{fig_md_initial.png}
  \caption{Initial state with only one particle excited \label{Fig_md_initial}}

\end{figure}



\begin{figure}[t]
  \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=8.cm]{fig_md_ontime_1.png}
  \includegraphics[width=8.cm]{fig_md_ontimeL_2.png}
  \includegraphics[width=8.cm]{fig_md_ontimeL_3.png}
  \caption{Initial state with only one particle excited. Red, orange and yellow are for 1-3 eigenvectors of 1st particle. Blue tones are for 1-3 eigenvalues of 2nd particle. \label{Fig_md_ontime}}

\end{figure}

\bibliography{bib}

\end{document}





%=================================================


\begin{equation}
\begin{bmatrix}
\omega_{11} & 0 & V_{11;21} & V_{11;22} & 0 & 0 & 0 & 0\\
0 & \omega_{12} & V_{12;21} & V_{12;22} & 0 & 0 & 0 & 0\\
V_{11;21} & V_{12;21} &\omega_{21} & 0 &  0 & 0 & 0 & 0\\
V_{11;22} & V_{12;22} & 0 & \omega_{22} & 0 & 0 &  0 & 0
\end{bmatrix} \cdot V = \lambda V
\end{equation}



The atomistic Dynamical Matrix Method (DMM) was used to calculate the frequencies and vibtarional eigenfunctions of the two particles of the sized $D_1$ and $D_2$ with the spacing between centers $D$. In case of $D> 0.5 (D_1+D_2)$ the particles are out of the contact.

The DMM formulates as a systems of motion equations for all atoms in the nanoparticle/atomic cluster/molecule with the assumption of their periodic motion. It leads to the following eigenvalue problem
